Detecting a disk bending wave in a barred-spiral galaxy at redshift 4.4

The recent discovery of barred spiral galaxies in the early universe ($z>2$) poses questions of how these structures form and how they influence galaxy evolution in the early universe. In this study, we investigate the morphology and kinematics of the far infrared (FIR) continuum and [CII] emission in BRI1335-0417 at $z\approx 4.4$ from ALMA observations. The variations in position angle and ellipticity of the isophotes show the characteristic signature of a barred galaxy. The bar, $3.3^{+0.2}_{-0.2}$ kpc long in radius and bridging the previously identified two-armed spiral, is evident in both [CII] and FIR images, driving the galaxy's rapid evolution by channelling gas towards the nucleus. Fourier analysis of the [CII] velocity field reveals an unambiguous kinematic $m=2$ mode with a line-of-sight velocity amplitude of up to $\sim30-40$ km s$^{-1}$; a plausible explanation is the disk's vertical bending mode triggered by external perturbation, which presumably induced the high star formation rate and the bar/spiral structure. The bar identified in [CII] and FIR images of the gas-rich disk galaxy ($\gtrsim 70$\% of the total mass within radius $R\approx 2.2$ disk scale lengths) suggests a new perspective of early bar formation in high redshift gas-rich galaxies -- a gravitationally unstable gas-rich disk creating a star-forming gaseous bar, rather than a stellar bar emerging from a pre-existing stellar disk. This may explain the prevalent bar-like structures seen in FIR images of high-redshift submillimeter galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
